Search for resonant diboson production in the lvjj decay channels with the ATLAS detector at 7 TeV

A search for resonant diboson production using a data sample corresponding to 4.7 fb-1 of integrated luminosity collected by the ATLAS experiment at the Large Hadron Collider in pp collisions at 7 TeV is presented. The search for a narrow resonance in the WW or WZ mass distribution is conducted in a final state with an electron or a muon, missing transverse momentum and at least two jets. No significant excess is observed and limits are set using three benchmark models: WW resonance masses below 940 GeV and 710 GeV are excluded at 95% confidence level for spin-2 Randall-Sundrum and bulk Randall-Sundrum gravitons, respectively; WZ resonance masses below 950 GeV are excluded at 95% confidence level for a spin-1 Extended Gauge Model W' boson.

==> Metadata.txt <==
Title: Search for resonant diboson production in the lvjj decay channels with the ATLAS detector at 7 TeV
Authors: The ATLAS Collaboration
Comments: 11 pages plus author list (25 pages total), 7 figures, 4 tables, submitted to Phys. Rev. D, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2012-08/
Report-no: CERN-PH-EP-2012-296

A search for resonant diboson production using a data sample corresponding to 4.7 fb-1 of integrated luminosity collected by the ATLAS experiment at the Large Hadron Collider in pp collisions at 7 TeV is presented. The search for a narrow resonance in the WW or WZ mass distribution is conducted in a final state with an electron or a muon, missing transverse momentum and at least two jets. No significant excess is observed and limits are set using three benchmark models: WW resonance masses below 940 GeV and 710 GeV are excluded at 95% confidence level for spin-2 Randall-Sundrum and bulk Randall-Sundrum gravitons, respectively; WZ resonance masses below 950 GeV are excluded at 95% confidence level for a spin-1 Extended Gauge Model W' boson.

